SILMARILS-MV: Information-Theoretically Secure Multi-Verifier Signatures with Dealer-Free Key Issuance and Linear Aggregation for Permissioned Blockchains

Permissioned blockchains authenticate transactions, votes and quorum certificates with computationally secure signatures, and post-quantum replacements inflate consensus traffic by orders of magnitude. Information-theoretic alternatives have required a trusted authority, quantum channels, per-signature interaction, or single-use keys with bounded transfer. We present SILMARILS-MV, a multi-verifier unconditionally secure signature in which a signature is the vector $\alpha = A\,e(m)$ and each verifier holds a secret functional $c_i = \Gamma^T \lambda(x_i)$ derived from virtual anchors $\Gamma$ that nobody learns. Against unbounded adversaries corrupting up to $\omega$ verifiers and any signers, and observing every decision, an honest verifier accepts a forged or invalid signature with probability at most $Q/q + 1/(q-1)$, a bound that is tight in its leading term. The scheme is strongly unforgeable, non-repudiable, transferable across unboundedly many hops, and linearly aggregatable. Keys are issued by the validators through perfectly secure MPC for $t < n/3$, without broadcast. To scale, we let the committee itself sign: in threshold notarization, finality certificates have constant size $32(\omega+1)$ bytes and per-validator issuance cost no longer depends on $n$. Arbiter-verified keys give clients 32-byte signatures, robust redistribution supports membership changes and share refresh, and verifiers can be enrolled retroactively. A certificate verifies in 2.4 microseconds. In an analytic normal-case model at 1000 validators, threshold notarization needs 71 KiB of authentication traffic per validator per block, 22x less than ML-DSA-44 for admitted verifiers. In a Rust HotStuff prototype with 100 validators, SILMARILS-MV commits 2.8x more transactions per second than ML-DSA-44 with 67x less cryptographic CPU, and Monte-Carlo attacks match the bounds.

==> data_attacks.dat <==
q omega psi F1va R1va F1td R1td T1 T2 bF bR
11 1 1 0.172000 0.089150 0.172125 0.090325 0.9055 1.0000 0.190909 0.090909
11 2 2 0.172250 0.090225 0.171525 0.092000 0.8935 1.0000 0.190909 0.090909
11 3 4 0.171500 0.090275 0.175300 0.090600 0.8935 1.0000 0.190909 0.090909
31 1 1 0.064575 0.032900 0.064250 0.032875 0.9685 1.0000 0.065591 0.032258
31 2 2 0.062875 0.032500 0.061025 0.032150 0.9655 1.0000 0.065591 0.032258
31 3 4 0.061700 0.033675 0.062975 0.032925 0.9650 1.0000 0.065591 0.032258
101 1 1 0.017975 0.009600 0.020100 0.010050 0.9940 1.0000 0.019901 0.009901
101 2 2 0.020575 0.010175 0.019425 0.010650 0.9885 1.0000 0.019901 0.009901
101 3 4 0.019000 0.010050 0.018800 0.009500 0.9890 1.0000 0.019901 0.009901
257 1 1 0.007150 0.004050 0.007575 0.004200 0.9965 1.0000 0.007797 0.003891
257 2 2 0.006825 0.003825 0.007600 0.004425 0.9950 1.0000 0.007797 0.003891
257 3 4 0.007025 0.004125 0.007350 0.003900 0.9955 1.0000 0.007797 0.003891


==> data_hs_E1_crypto_ms_per_replica_per_block.dat <==
x ed25519 mac mactn mldsa44 mldsa44a2a siliv
4 0.147495 0.00468151 0.0239437 0.160354 0.158045 0.00512927
7 0.204306 0.00390307 0.0200596 0.201907 0.204816 0.00509737
10 0.302667 0.00423631 0.0223578 0.235798 0.363431 0.00638019
16 0.420781 0.00890937 0.0227468 0.419473 0.338526 0.00691275
31 0.772184 0.0102787 0.0259927 0.575856 0.736666 0.0108557
64 3.78483 0.0179967 0.0402695 1.26801 3.54605 0.0158041
100 6.62983 0.0384685 0.0572326 1.60646 6.27021 0.0240537


==> data_hs_E1_tput_tx_s.dat <==
x ed25519 mac mactn mldsa44 mldsa44a2a siliv
4 17332.4 17438.4 17518.1 17252.8 17332.6 17411.5
7 16798.6 17198.8 17146 16611.4 16745.4 17198.2
10 16132.1 16345 16398.2 15785.3 16185.6 16345.3
16 15065 15331.6 15278.6 14052.5 15199.1 15331.8
31 12825.6 13278.9 13252.3 10318.8 13065.5 13226
64 9012.74 10266.3 10238.9 5199.46 9679.4 10132.1
100 6772.81 8079.33 8079.02 2879.69 7545.37 7972.58


==> data_ledger.dat <==
n t silqc sillead siltot silcpu silaggqc silagglead silaggtot silaggcpu edqc edlead edtot edcpu d44qc d44lead d44tot d44cpu d65qc d65lead d65tot d65cpu falqc fallead faltot falcpu slhqc slhlead slhtot slhcpu dkitot dkiparty tdtot silleadoff silaggleadoff
4 1 0.19922 0.79688 1.0625 3.9249 0.075195 0.4248 0.69043 2.164 0.1875 0.75 1 125.25 7.0898 28.359 37.812 92.724 9.6943 38.777 51.703 149.53 1.9512 7.8047 10.406 116.91 23.016 92.062 122.75 896.94 11.953 2.9883 0.99609 3.7852 3.4131
7 2 0.48828 3.5156 4.1992 5.9496 0.11426 1.2715 1.9551 2.6115 0.3125 2.25 2.6875 187.88 11.816 85.078 101.62 139.09 16.157 116.33 138.95 224.3 3.252 23.414 27.967 175.37 38.359 276.19 329.89 1345.4 61.625 8.8036 2.6562 12.319 10.075
10 3 0.90234 9.2812 10.57 8.016 0.1543 2.5488 3.8379 3.0591 0.4375 4.5 5.125 250.51 16.543 170.16 193.79 185.45 22.62 232.66 264.98 299.06 4.5527 46.828 53.332 233.82 53.703 552.38 629.09 1793.9 176.04 17.604 5.1133 26.886 20.153
13 4 1.4414 19.219 21.301 10.124 0.19336 4.2422 6.3242 3.5066 0.5625 7.5 8.3125 313.13 21.27 283.59 314.32 231.81 29.083 387.77 429.78 373.83 5.8535 78.047 86.502 292.28 69.047 920.62 1020.4 2242.4 382.1 29.392 8.3672 48.611 33.635
16 5 2.1055 34.453 37.516 12.273 0.23242 6.3574 9.4199 3.9542 0.6875 11.25 12.25 375.76 25.996 425.39 463.2 278.17 35.546 581.66 633.36 448.59 7.1543 117.07 127.48 350.74 84.391 1380.9 1503.7 2690.8 706.7 44.168 12.418 78.622 50.526
22 7 3.8086 85.312 90.898 16.697 0.31152 11.874 17.46 4.8492 0.9375 21 22.375 501.01 35.449 794.06 846.05 370.9 48.472 1085.8 1156.9 598.12 9.7559 218.53 232.84 467.65 115.08 2577.8 2746.5 3587.8 1819.1 82.685 22.91 168 94.559
31 10 7.3008 229.45 240.23 23.644 0.42969 23.32 34.098 6.1919 1.3125 41.25 43.188 688.89 49.629 1559.8 1633 509.98 67.86 2132.8 2232.9 822.42 13.658 429.26 449.42 643.02 161.11 5063.4 5301.3 4933.2 5049 162.87 44.625 392.32 186.19
49 16 17.66 873.38 899.6 38.661 0.66699 57.703 83.926 8.8771 2.0625 102 105.06 1064.6 77.988 3856.9 3972.7 788.16 106.64 5273.7 5432.1 1271 21.463 1061.4 1093.3 993.75 253.17 12520 12896 7624 19792 403.93 109.57 1277.3 461.63
64 21 29.73 1916.6 1960.8 52.319 0.86328 97.945 142.2 11.115 2.6875 173.25 177.25 1377.8 101.62 6551 6702.3 1020 138.95 8957.6 9164.4 1644.8 27.967 1802.9 1844.5 1286 329.89 21266 21757 9866.3 43967 686.98 185.61 2603.6 784.93
100 33 71.449 7179 7285.7 89.336 1.3369 237.93 344.57 16.485 4.1875 420.75 427 2129.3 158.34 15910 16146 1576.3 216.51 21754 22077 2542 43.576 4378.4 4443.5 1987.5 514.02 51647 52414 15248 1.6711e+05 1671.1 449.37 8850.2 1909.1


==> data_party.dat <==
n d44 d65 fal ed slh silagg silaggdki silaggdkish silaggtd
4 9.4531 12.926 2.6016 0.25 30.688 0.17261 3.1609 2.6628 0.42163
7 14.517 19.85 3.9953 0.38393 47.127 0.2793 9.0829 7.1704 0.65876
10 19.379 26.498 5.3332 0.5125 62.909 0.38379 17.988 13.762 0.89512
13 24.178 33.06 6.654 0.63942 78.489 0.48648 29.879 22.441 1.1301
16 28.95 39.585 7.9673 0.76562 93.98 0.58875 44.757 33.212 1.3649
22 38.457 52.584 10.584 1.017 124.84 0.79363 83.478 61.027 1.835
31 52.678 72.03 14.497 1.3931 171.01 1.0999 163.97 118.44 2.5394
49 81.075 110.86 22.312 2.1441 263.19 1.7128 405.64 289.73 3.9489
64 104.72 143.19 28.82 2.7695 339.96 2.2218 689.2 490 5.1219
100 161.46 220.77 44.435 4.27 524.14 3.4457 1674.6 1184 7.9394


==> data_scale.dat <==
n d44sp d44sl d44sc d44ap d44al d44ac falsp falsl falsc edsp edsl edsc blsp blsl blsc ivp ivl ivc macp macl macc tnp tnl tnc tnap tnal tnac
4 9.4531 37.812 7.0908 15.952 21.27 7.0908 2.6016 10.406 1.9521 0.25 1 0.18848 0.23511 0.94043 0.094727 3.1609 3.6787 0.075195 0.21094 0.30469 nan 14.524 41.618 0.53125 15.928 43.022 0.53125
7 14.517 101.62 11.817 30.385 42.539 11.817 3.9953 27.967 3.2529 0.38393 2.6875 0.31348 0.2553 1.7871 0.094727 9.0829 10.759 0.11426 0.40179 0.58929 nan 11.998 44.328 0.53125 14.8 47.131 0.53125
10 19.379 193.79 16.545 44.666 63.809 16.545 5.3332 53.332 4.5547 0.5125 5.125 0.43945 0.26426 2.6426 0.095703 17.988 21.442 0.1543 0.59062 0.87187 nan 11.181 46.563 0.53125 15.394 50.775 0.53125
16 28.95 463.2 25.998 73.114 106.35 25.998 7.9673 127.48 7.1562 0.76562 12.25 0.68945 0.27136 4.3418 0.095703 44.757 53.588 0.23242 0.9668 1.4355 nan 10.728 50.572 0.53125 17.774 57.618 0.53125
31 52.678 1633 49.633 144.08 212.7 49.633 14.497 449.42 13.662 1.3931 43.188 1.3164 0.27898 8.6484 0.097656 163.97 196.97 0.42969 1.9052 2.8427 nan 11.04 59.88 0.53125 25.192 74.032 0.53125
49 81.075 3972.7 77.995 229.19 340.31 77.995 22.312 1093.3 21.47 2.1441 105.06 2.0693 0.28412 13.922 0.10059 405.64 487.85 0.66699 3.0306 4.5306 nan 11.931 70.737 0.53125 34.62 93.427 0.53125
100 161.46 16146 158.35 470.27 701.89 158.35 44.435 4443.5 43.589 4.27 427 4.2002 0.29194 29.194 0.10645 1674.6 2015.7 1.3369 6.2184 9.3122 nan 14.919 101.17 0.53125 61.809 148.06 0.53125
151 241.82 36515 238.71 711.33 1063.5 238.71 66.551 10049 65.708 6.3953 965.69 6.3311 0.29844 45.064 0.1123 3807.1 4583.9 2.0068 9.406 14.094 nan 18.043 131.51 0.53125 89.136 202.6 0.53125
301 478.16 1.4393e+05 475.06 1420.3 2127 475.06 131.59 39609 130.77 12.646 3806.3 12.6 0.31761 95.602 0.13086 15085 18167 3.9785 18.781 28.156 nan 27.357 220.62 0.53125 169.64 362.9 0.53125
502 794.84 3.9901e+05 791.76 2370.4 3552 791.76 218.75 1.0981e+05 217.94 21.021 10552 20.999 0.34228 171.82 0.15527 41909 50478 6.6201 31.344 47 nan 39.895 339.98 0.53125 277.57 577.66 0.53125
1000 1579.5 1.5795e+06 1576.4 4724.2 7082.8 1576.4 434.68 4.3468e+05 433.93 41.771 41771 41.81 0.40301 403.01 0.21582 1.6616e+05 2.0015e+05 13.165 62.469 93.687 nan 71.002 635.69 0.53125 545.03 1109.7 0.53125

